Probing the quantum interference between singly and doubly resonant top-quark production in $pp$ collisions at $\sqrt{s}=13$ TeV with the ATLAS detector

This Letter presents a normalized differential cross-section measurement in a fiducial phase-space region where interference effects between top-quark pair production and associated production of a single top quark with a $W$ boson and a $b$-quark are significant. Events with exactly two leptons ($ee$, $\mu\mu$, or $e\mu$) and two $b$-tagged jets that satisfy a multi-particle invariant mass requirement are selected from $36.1$ fb$^{-1}$ of proton-proton collision data taken at $\sqrt{s}=13$ TeV with the ATLAS detector at the LHC in 2015 and 2016. The results are compared with predictions from simulations using various strategies for the interference. The standard prescriptions for interference modeling are significantly different from each other but are within $2\sigma$ of the data. State-of-the-art predictions that naturally incorporate interference effects provide the best description of the data in the measured region of phase space most sensitive to these effects. These results provide an important constraint on interference models and will guide future model development and tuning.

==> Metadata.txt <==
%Title:
Probing the quantum interference between singly and doubly resonant top-quark production in $pp$ collisions at $\sqrt{s}=13$ TeV with the ATLAS detector

%Abstract:
This Letter presents a normalized differential cross-section measurement in a fiducial phase-space region where interference effects between top-quark pair production and associated production of a single top quark with a $W$ boson and a $b$-quark are significant.
Events with exactly two leptons ($ee$, $\mu\mu$, or $e\mu$) and two $b$-tagged jets that satisfy a multi-particle invariant mass requirement are selected from $36.1$ fb$^{-1}$ of proton--proton collision data taken at $\sqrt{s}=13$ TeV with the ATLAS detector at the LHC in 2015 and 2016.
The results are compared with predictions from simulations using various strategies for the interference. 
The standard prescriptions for interference modeling are significantly different from each other but are within $2\sigma$ of the data.
State-of-the-art predictions that naturally incorporate interference effects provide the best description of the data in the measured region of phase space most sensitive to these effects.
These results provide an important constraint on interference models and will guide future model development and tuning.


%Comment:
29 pages in total, author list starting page 13, 2 figures, 1 table, published version. All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2017-05/

%CERN preprint ID:
CERN-EP-2018-087

%Keywords:
top quark
particle interactions
particle data analysis

